A novel high-contrast imaging technique based on optical tunneling to search for faint companions around bright stars at the limit of diffraction

We present a novel application of optical tunneling in the context of high-angular resolution, high-contrast techniques with the aim of improving direct imaging capabilities of faint companions in the vicinity of bright stars. In contrast to existing techniques like coronagraphy, we apply well-established techniques from integrated optics to exclusively extinct a very narrow angular direction coming from the sky. This extinction is achieved in the pupil plane and does not suffer from diffraction pattern residuals. We give a comprehensive presentation of the underlying theory as well as first laboratory results.

==> img/linewidth_mod.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'linewidth_mod.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{640bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \put(0,0){\includegraphics[width=\unitlength]{linewidth_mod.pdf}}%
    \put(0.0795,0.066375){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.0795,0.144625){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.0795,0.222875){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.0795,0.30125){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.0795,0.3795){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.0795,0.45775){\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.0795,0.536){\makebox(0,0)[rb]{\smash{1.2}}}%
    \put(0.089875,0.043875){\makebox(0,0)[b]{\smash{0}}}%
    \put(0.288,0.043875){\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.48625,0.043875){\makebox(0,0)[b]{\smash{1}}}%
    \put(0.684375,0.043875){\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.882625,0.043875){\makebox(0,0)[b]{\smash{2}}}%
    \put(0.022,0.30675){\rotatebox{90}{\makebox(0,0)[b]{\smash{Intensity (a.u.)}}}}%
    \put(0.52925,0.010125){\makebox(0,0)[b]{\smash{Angular direction relative to right corner of the CMOS sensor [°]}}}%
    \put(0.131125,0.267125){\makebox(0,0)[lb]{\smash{$\approx 95\%$}}}%
    \put(0.56375,0.267125){\makebox(0,0)[lb]{\smash{FWHM ($\SI{-3}{dB}$)}}}%
    \put(0.859375,0.133875){\makebox(0,0)[b]{\smash{extinction ratio}}}%
    \put(0.884875,0.111375){\makebox(0,0)[rb]{\smash{none}}}%
    \put(0.884875,0.088875){\makebox(0,0)[rb]{\smash{optimum}}}%
  \end{picture}%
\endgroup%

